Fine-Grained Modeling of Narrative Context: A Coherence Perspective via Retrospective Questions

This work introduces an original and practical paradigm for narrative comprehension, stemming from the characteristics that individual passages within narratives tend to be more cohesively related than isolated. Complementary to the common end-to-end paradigm, we propose a fine-grained modeling of narrative context, by formulating a graph dubbed NarCo, which explicitly depicts task-agnostic coherence dependencies that are ready to be consumed by various downstream tasks. In particular, edges in NarCo encompass free-form retrospective questions between context snippets, inspired by human cognitive perception that constantly reinstates relevant events from prior context. Importantly, our graph formalism is practically instantiated by LLMs without human annotations, through our designed two-stage prompting scheme. To examine the graph properties and its utility, we conduct three studies in narratives, each from a unique angle: edge relation efficacy, local context enrichment, and broader application in QA. All tasks could benefit from the explicit coherence captured by NarCo.

==> txt/case1.txt <==
:::Current Context:::

---However, Oberyn stands too close to his seemingly defeated opponent, and Gregor manages to trip and seize him. Berserk with fury, Gregor grabs Oberyn by the throat and lifts him off the ground, smashing out most of his teeth with a single devastating punch. Climbing on top of Oberyn, Gregor finally admits for all to hear that he raped and killed Elia as he gouges out Oberyn's eyes with his thumbs before crushing the Viper's skull between his hands, which he proclaims having done the same to his sister. As Ellaria screams in horror, a stunned silence sweeps over the crowd. The short joyful moments for Tyrion and Jaime are shattered, as Tywin stands and proclaims the will of the gods is clear: Tyrion is guilty and sentenced to death. Tyrion cannot even reply, shockingly staring in catatonic astonishment at Oberyn's skull-crushed corpse, as does Jaime; the only different reaction is from Cersei, who stares at Oberyn's slaughtered body, listening to Tyrion's death sentence while smirking in vindication.---


:::Prior Context:::

---Having received word of the wildlings' raids down south, the Lord Commander states that they do not have the manpower to afford venturing away from the Wall. They are interrupted when Edd and Grenn return to Castle Black after escaping Craster's Keep. Jon reveals he told Mance Rayder that a thousand men armed Castle Black and therefore points out that when Mance reaches Craster's Keep, Rast and Karl Tanner will not hesitate in revealing the truth. Jon then insists the Night's Watch send a party to Craster's Keep to kill their traitor brothers before Mance gets to them first.---


\textbf{Generated Question (Valid):}
\small
\sl What prompted the Night's Watch to act with urgency in sending a party to Craster's Keep to eliminate the traitors?


\textbf{Generated Question (Invalid):}
\small
\textsl{What was the reason behind Jon Snow's insistence on a strategic assault to silence the traitors before a specific event could occur?}

(Note: it is a question asked upon the prior context and can be answered by it directly, as addressed in the Limitations Section, not bridging two context.)

